New approaches for boosting to uniformity

The use of multivariate classifiers has become commonplace in particle physics. To enhance the performance, a series of classifiers is typically trained; this is a technique known as boosting. This paper explores several novel boosting methods that have been designed to produce a uniform selection efficiency in a chosen multivariate space. Such algorithms have a wide range of applications in particle physics, from producing uniform signal selection efficiency across a Dalitz-plot to avoiding the creation of false signal peaks in an invariant mass distribution when searching for new particles.

==> graphs/mse1.txt <==
1.000000000000000056e-01 9.236140736887556990e-01
1.230769230769230838e-01 9.236627207813932205e-01
1.461538461538461620e-01 1.016783705863048670e+00
1.692307692307692402e-01 1.051033462472930946e+00
1.923076923076923184e-01 1.042909920426126957e+00
2.153846153846153966e-01 1.036065647606079443e+00
2.384615384615384748e-01 1.131282326602265575e+00
2.615384615384615530e-01 1.126273151089272506e+00
2.846153846153846034e-01 1.141777570207667125e+00
3.076923076923077094e-01 1.212111762894388711e+00
3.307692307692308153e-01 1.176184544951093480e+00
3.538461538461538103e-01 1.131421624726025144e+00
3.769230769230769162e-01 1.139584116625006471e+00
4.000000000000000222e-01 1.112525018906371344e+00
4.230769230769231282e-01 1.261240261124202400e+00
4.461538461538461231e-01 1.277920364267924880e+00
4.692307692307692291e-01 1.295382940642788139e+00
4.923076923076923350e-01 1.312366030301617581e+00
5.153846153846154410e-01 1.285677670649980842e+00
5.384615384615384359e-01 1.335039163886052371e+00
5.615384615384615419e-01 1.364013600908426938e+00
5.846153846153846478e-01 1.309314295799762107e+00
6.076923076923076428e-01 1.290756395252172339e+00
6.307692307692307487e-01 1.344474541760832587e+00
6.538461538461538547e-01 1.390912513456894040e+00
6.769230769230769607e-01 1.347190826955914744e+00
7.000000000000000666e-01 1.354629087485887950e+00
7.230769230769230616e-01 1.336679622863146344e+00
7.461538461538461675e-01 1.398719673251191509e+00
7.692307692307692735e-01 1.367799512546106655e+00
7.923076923076922684e-01 1.392257005630445299e+00
8.153846153846153744e-01 1.522905783534836965e+00
8.384615384615384803e-01 1.469287716754599682e+00
8.615384615384615863e-01 1.452672482764703288e+00
8.846153846153846922e-01 1.413217887683467788e+00
9.076923076923076872e-01 1.480643100383570721e+00
9.307692307692307931e-01 1.512359516558257067e+00
9.538461538461538991e-01 1.471578998872703492e+00
9.769230769230768940e-01 1.475589421338295848e+00
1.000000000000000000e+00 1.537530353441639352e+00


==> graphs/mse2.txt <==
1.000000000000000056e-01 9.382788758969542453e-01
1.230769230769230838e-01 9.393190012179626347e-01
1.461538461538461620e-01 9.483569178556460200e-01
1.692307692307692402e-01 9.994014460276799960e-01
1.923076923076923184e-01 1.045533441108060346e+00
2.153846153846153966e-01 1.069591254080537901e+00
2.384615384615384748e-01 1.154444413044907858e+00
2.615384615384615530e-01 1.128970931689347035e+00
2.846153846153846034e-01 1.111512867026749563e+00
3.076923076923077094e-01 1.090140075858481383e+00
3.307692307692308153e-01 1.155676691080262053e+00
3.538461538461538103e-01 1.229816415147297226e+00
3.769230769230769162e-01 1.204308174497261241e+00
4.000000000000000222e-01 1.190418362873577829e+00
4.230769230769231282e-01 1.120446552549875241e+00
4.461538461538461231e-01 1.211848134901204022e+00
4.692307692307692291e-01 1.303880148995560928e+00
4.923076923076923350e-01 1.202030169060366305e+00
5.153846153846154410e-01 1.292620398077809707e+00
5.384615384615384359e-01 1.314334604898041992e+00
5.615384615384615419e-01 1.369947572372248734e+00
5.846153846153846478e-01 1.314961574691012380e+00
6.076923076923076428e-01 1.431107351218176671e+00
6.307692307692307487e-01 1.275426987947706259e+00
6.538461538461538547e-01 1.342380595558064105e+00
6.769230769230769607e-01 1.334569181622209610e+00
7.000000000000000666e-01 1.346548975094781664e+00
7.230769230769230616e-01 1.384744564441624748e+00
7.461538461538461675e-01 1.452094708636151088e+00
7.692307692307692735e-01 1.387430792482449604e+00
7.923076923076922684e-01 1.411814093473731324e+00
8.153846153846153744e-01 1.423685709914378483e+00
8.384615384615384803e-01 1.513882170402903071e+00
8.615384615384615863e-01 1.457458653972715235e+00
8.846153846153846922e-01 1.482547070851114368e+00
9.076923076923076872e-01 1.553884492442075826e+00
9.307692307692307931e-01 1.375557251737132614e+00
9.538461538461538991e-01 1.476091521098753523e+00
9.769230769230768940e-01 1.460558221962362957e+00
1.000000000000000000e+00 1.462027145002513739e+00


==> graphs/theil1.txt <==
1.000000000000000056e-01 6.101588307891008672e-02
1.230769230769230838e-01 7.213217207903224737e-02
1.461538461538461620e-01 8.054472892281193397e-02
1.692307692307692402e-01 9.791900975310524613e-02
1.923076923076923184e-01 9.495329430148075067e-02
2.153846153846153966e-01 9.584503241368434734e-02
2.384615384615384748e-01 1.135966143586679689e-01
2.615384615384615530e-01 1.146989134229077500e-01
2.846153846153846034e-01 1.245664423329553017e-01
3.076923076923077094e-01 1.318151995119223319e-01
3.307692307692308153e-01 1.303179618527737227e-01
3.538461538461538103e-01 1.287263872717260282e-01
3.769230769230769162e-01 1.298039981013312250e-01
4.000000000000000222e-01 1.191272824625127652e-01
4.230769230769231282e-01 1.552407417465601069e-01
4.461538461538461231e-01 1.589147672512249698e-01
4.692307692307692291e-01 1.576649370469206390e-01
4.923076923076923350e-01 1.714185831590732678e-01
5.153846153846154410e-01 1.691549375785783571e-01
5.384615384615384359e-01 1.745788526350835201e-01
5.615384615384615419e-01 1.803700624081176207e-01
5.846153846153846478e-01 1.815261225062259620e-01
6.076923076923076428e-01 1.711852388579640782e-01
6.307692307692307487e-01 1.768632618803772927e-01
6.538461538461538547e-01 1.846196772980979728e-01
6.769230769230769607e-01 1.882520755937794610e-01
7.000000000000000666e-01 1.805584643887455376e-01
7.230769230769230616e-01 1.853604244713498161e-01
7.461538461538461675e-01 1.864122027912896717e-01
7.692307692307692735e-01 1.877363988472099399e-01
7.923076923076922684e-01 1.946058697067964971e-01
8.153846153846153744e-01 2.158338753626362072e-01
8.384615384615384803e-01 2.056976232611490707e-01
8.615384615384615863e-01 2.054728225086034088e-01
8.846153846153846922e-01 1.908073480475434014e-01
9.076923076923076872e-01 2.144453178962654749e-01
9.307692307692307931e-01 2.215594691239317071e-01
9.538461538461538991e-01 2.062730454704188310e-01
9.769230769230768940e-01 2.050882905293265335e-01
1.000000000000000000e+00 2.345190948502343387e-01


==> graphs/theil2.txt <==
1.000000000000000056e-01 4.027797517343748024e-02
1.230769230769230838e-01 4.148009492340754001e-02
1.461538461538461620e-01 4.513708732031929127e-02
1.692307692307692402e-01 4.442375436864101634e-02
1.923076923076923184e-01 4.816341304350998942e-02
2.153846153846153966e-01 5.209910909928358591e-02
2.384615384615384748e-01 5.238928627100429558e-02
2.615384615384615530e-01 5.403802629117342160e-02
2.846153846153846034e-01 5.369737943606506247e-02
3.076923076923077094e-01 4.892725789169161121e-02
3.307692307692308153e-01 5.589768646792538098e-02
3.538461538461538103e-01 5.803693447123987187e-02
3.769230769230769162e-01 5.836731852351909056e-02
4.000000000000000222e-01 5.791350216148113267e-02
4.230769230769231282e-01 4.948804176107055031e-02
4.461538461538461231e-01 6.113691031692420480e-02
4.692307692307692291e-01 6.033549413547921458e-02
4.923076923076923350e-01 5.464640973399366441e-02
5.153846153846154410e-01 5.954335764507490136e-02
5.384615384615384359e-01 6.584023498046968903e-02
5.615384615384615419e-01 6.587029131559675454e-02
5.846153846153846478e-01 6.168618628971673373e-02
6.076923076923076428e-01 7.114853693470871154e-02
6.307692307692307487e-01 5.762972049305001288e-02
6.538461538461538547e-01 6.263528358875086743e-02
6.769230769230769607e-01 6.000535830092666723e-02
7.000000000000000666e-01 6.441394055281754460e-02
7.230769230769230616e-01 7.301714190001966365e-02
7.461538461538461675e-01 7.258811273030767175e-02
7.692307692307692735e-01 6.868461646511120344e-02
7.923076923076922684e-01 6.463703326829484119e-02
8.153846153846153744e-01 6.654133932513113525e-02
8.384615384615384803e-01 7.996608827901198480e-02
8.615384615384615863e-01 7.137210586268322166e-02
8.846153846153846922e-01 7.783316029885363474e-02
9.076923076923076872e-01 8.274053585143248402e-02
9.307692307692307931e-01 6.278858777427055726e-02
9.538461538461538991e-01 7.418396429473900211e-02
9.769230769230768940e-01 7.429594135394508581e-02
1.000000000000000000e+00 7.117507343930813690e-02

